Planet Hunters TESS IV: A massive, compact hierarchical triple star system TIC 470710327

We report the discovery and analysis of a massive, compact, hierarchical triple system (TIC 470710327) initially identified by citizen scientists in data obtained by NASA's Transiting Exoplanet Survey Satellite (TESS). Spectroscopic follow-up observations obtained with the HERMES spectrograph, combined with eclipse timing variations (ETVs), confirm that the system is comprised of three OB stars, with a compact 1.10 d eclipsing binary and a non-eclipsing tertiary on a 52.04 d orbit. Dynamical modelling of the system (from radial velocity and ETVs) reveal a rare configuration wherein the tertiary star (O9.5-B0.5V; 14-17 M$_{\odot}$) is more massive than the combined mass of the inner binary (10.9-13.2 M$_{\odot}$). Given the high mass of the tertiary, we predict that this system will undergo multiple phases of mass transfer in the future, and likely end up as a double neutron star gravitational wave progenitor or an exotic Thorne-Zytkow object. Further observational characterisation of this system promises constraints on both formation scenarios of massive stars as well as their exotic evolutionary end-products.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
